NuSTAR investigation of X-ray variability and hard X-ray spectral properties in IGR J16320-4751 and IGR J16479-4514

We present the results obtained from a comprehensive timing and spectral study of two high-mass X-ray binary sources using NuSTAR observations. These two sources, IGR J16320-4751 and IGR J16479-4514, were discovered by INTEGRAL and have been characterized for the first time in the hard X-ray band (beyond 10~keV) in this work. In these sources, we observe the occurrence of intense X-ray flares, with average luminosities exceeding 10$^{36}$~erg~s$^{-1}$. Our analysis reveals that these flares can be described consistently in the quasi-spherical accretion regime. The orbital phase of the first flare in NuSTAR observation of IGR J16479-4514 matches with the orbital phases of previous flares ($\phi=0.35$) in this source detected by other telescopes. We conclude that this flare occurs as a result of the periastron passage of the neutron star, rather than due to the presence of a corotating interaction region (CIR). Furthermore, from the energy-resolved pulse profile analysis of IGR J16320-4751, we find that the pulse fraction is lower in hard X-rays compared to soft X-rays. We present the hard X-ray spectral parameters of these two sources using several standard spectral model components. We do not detect a cyclotron absorption feature in either target. We provide estimates of the surface magnetic field strength of NS in IGR J16320-4751 using two indirect methods. Lastly, we observe spectral hardening during flaring segments compared to the off-flaring segments which indicates that comptonization is more effective during the flaring segments.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
